Laser Cooling Beyond Rate Equations: Approaches From Quantum Thermodynamics

Solids can be cooled by driving impurity ions with lasers, allowing them to transfer heat from the lattice phonons to the electromagnetic surroundings. This exemplifies a quantum thermal machine, which uses a quantum system as a working medium to transfer heat between reservoirs. We review the derivation of the Bloch-Redfield equation for a quantum system coupled to a reservoir, and its extension, using counting fields, to calculate heat currents. We use the full form of this equation, which makes only the weak-coupling and Markovian approximations, to calculate the cooling power for a simple model of laser cooling. We compare its predictions with two other time-local master equations: the secular approximation to the full Bloch-Redfield equation, and the Lindblad form expected for phonon transitions in the absence of driving. We conclude that the full Bloch-Redfield equation provides accurate results for the heat current in both the weak- and strong- driving regimes, whereas the other forms have more limited applicability. Our results support the use of Bloch-Redfield equations in quantum thermal machines, in spite of their potential to give unphysical results.

==> response2.txt <==
We thank the reviewer for their questions and remarks on our manuscript, which we respond to as follows:

1. "In sec 2.1 the authors formulate the problem but incorrectly define states, the initial Hamiltoniaan and the main interactions ... the operator should be diagonal". 

The definitions here are correct. The off-diagonal terms in the Hamiltonian are the laser driving, which causes transitions between the electronic eigenstates. This is discussed in various books and reviews, for example, Allen and Eberly, "Optical resonance and two-level atoms", sec 2.5. We have added a comment and reference to the text to clarify this.

1. In Eq. (1) ")" is lost. 

We have checked this equation and it appears correct in our version.

2. "In Eq. (5) commutator .. is omitted"

This equation is in the interaction picture and so there is no commutator term.

3. "When the problem is formulated ... the authors should state they use an effective hamiltonian of the open system".

We do not understand this request, or how the reviewer understands the term 'effective hamiltonian'. We state, in the text, that "The Hamiltonian for the system is ..". 

4. "The model used for the environment is very primitive (one-dimensional ..) and should have a more clear explanation".

The model of the environment is a standard bath of harmonic oscillators, discussed in texts such as Ref. 24. It is not one-dimensional and, by using the appropriate spectral density, can describe many different physical systems, including the three-dimensional phonons and photons important in our problem. Note that the quantity k in Eq. is not a wavevector but merely an index labelling the bath modes. We have added some further details of this in the manuscript, and changed the label from 'k' to 'r' to avoid confusion.

5. "The proposed model ... doesn't take into account interactions with a laser beam. Kinetic equations 7, 10 and 14 take into account relaxation effects of the first order of perturbation theory .. but effects under examination have second order".

To take the first point, the interaction with the laser beam is the off-diagonal term in the Hamiltonian, Eq. (2), and we have clarified this as noted in our response to point 1 above. To address the second point, Eqs. (7), (10), and (14) are second order in perturbation theory. Note that they involve the spectral density J, which contains the square of the coupling strength g.

6. "The second terms in equations 7 and 14 describe energy shifts in an open subsystem, but the authors do not discuss them".

We state, in the manuscript, that "the quantities B_{ij} are associated with energy shifts". This general connection is discussed in textbooks, such as the Ref. [24] to which we refer. We do not think any further discussion is needed.

7. "When equations 5-9 are written down, a reference to K. Bloom's book or some other book is appropriate".

We provide a reference to the book by Breuer and Petruccione, Ref 24, at the start of the paragraph where we introduce and discuss those equations : '...we recall the standard procedure for deriving a Bloch-Redfield master equation [24,41,42]...'.


==> review1.txt <==

It is well known that the master equations used by the authors are correct in the high temperature limit [U. Weiss, Quantum Dissipative Systems, World Scientific, 2012]. On the other hand, quantum effects are important at low temperature, where the Markov master equation becomes nonlinear [R. Tsekov, A nonlinear master equation for open quantum systems, FNL 20 (2021) 2130004]. The authors must investigate the temperature range of validity of their approach. Additionally, it is not clear what happens near the absolute zero and the described engine could probably violate the Third law of thermodynamics.

Thank you for the feedback on our paper and the suggestion. The aim of our paper, in line with the focus of the special issue, is to review certain approaches to calculating heat currents, and to explore how they can be used to compute laser cooling spectra. Laser cooling is only possible at temperatures where there is a non-vanishing phonon occupation at the transition energy, which is why we consider such temperatures when drawing our conclusions about the accuracy of methods for calculating cooling spectra. The behaviour at very low temperatures is not relevant to our conclusions. Nonetheless we do accept the general point that it would be useful to consider temperature in more detail. We have therefore revised the paper to add a figure and accompanying discussion, looking at the temperature dependence of the cooling power at resonance. This figure confirms that the Bloch-Redfield equation (which is not strictly speaking a Markov master equation) makes reasonable predictions over the temperature regime relevant to laser cooling, although it does become unphysical at very low temperatures (as the referee suspected).




